A Practical Introduction to Regression Discontinuity Designs: Foundations

In this Element and its accompanying Element, Matias D. Cattaneo, Nicolas Idrobo, and Rocio Titiunik provide an accessible and practical guide for the analysis and interpretation of Regression Discontinuity (RD) designs that encourages the use of a common set of practices and facilitates the accumulation of RD-based empirical evidence. In this Element, the authors discuss the foundations of the canonical Sharp RD design, which has the following features: (i) the score is continuously distributed and has only one dimension, (ii) there is only one cutoff, and (iii) compliance with the treatment assignment is perfect. In the accompanying Element, the authors discuss practical and conceptual extensions to the basic RD setup.

==> inputs/Vol-1-R_meyersson_falsification_binomial_byhand_adhoc.txt <==
> binom.test(53, 100, 1/2)

	Exact binomial test

data:  53 and 100
number of successes = 53, number of trials = 100, p-value = 0.6173
alternative hypothesis: true probability of success is not equal to 0.5
95 percent confidence interval:
 0.4275815 0.6305948
sample estimates:
probability of success 
                  0.53 



==> inputs/Vol-1-R_meyersson_falsification_rddensity.txt <==
> out = rddensity(X)
> summary(out)

RD Manipulation Test using local polynomial density estimation.

Number of obs =       2629
Model =               unrestricted
Kernel =              triangular
BW method =           comb
VCE method =          jackknife

Cutoff c = 0          Left of c           Right of c          
Number of obs         2314                315                 
Eff. Number of obs    965                 301                 
Order est. (p)        2                   2                   
Order bias (q)        3                   3                   
BW est. (h)           30.54               28.285              

Method                T                   P > |T|             
Robust                -1.394              0.1633              



==> inputs/Vol-1-R_meyersson_falsification_rdplot_rdrobust_lpop1994.txt <==
> bandwidth = rdrobust(data$lpop1994, X)$bws[1, 1]
> xlim = ceiling(bandwidth)
> rdplot(data$lpop1994[abs(X) <= bandwidth], X[abs(X) <= bandwidth], 
+ p = 1, kernel = "triangular", x.lim = c(-xlim, xlim), x.label = "Score", 
+ y.label = "", title = "", cex.axis = 1.5, cex.lab = 1.5)


==> inputs/Vol-1-R_meyersson_falsification_rdrobust_alternative-cutoff_c1.txt <==
> out = rdrobust(Y[X >= 0], X[X >= 0], c = 1)
> summary(out)
Call: rdrobust

Number of Obs.                  315
BW type                       mserd
Kernel                   Triangular
VCE method                       NN

Number of Obs.                  30         285
Eff. Number of Obs.             30          49
Order est. (p)                   1           1
Order bias  (p)                  2           2
BW est. (h)                  2.362       2.362
BW bias (b)                  3.326       3.326
rho (h/b)                    0.710       0.710

=============================================================================
        Method     Coef. Std. Err.         z     P>|z|      [ 95% C.I. ]       
=============================================================================
  Conventional    -1.131     4.252    -0.266     0.790    [-9.464 , 7.202]     
        Robust         -         -     0.270     0.787    [-9.967 , 13.147]    
=============================================================================


==> inputs/Vol-1-R_meyersson_falsification_rdrobust_donuthole.txt <==
> out = rdrobust(Y[abs(X) >= 0.3], X[abs(X) >= 0.3])
> summary(out)
Call: rdrobust

Number of Obs.                 2616
BW type                       mserd
Kernel                   Triangular
VCE method                       NN

Number of Obs.                2307         309
Eff. Number of Obs.            482         248
Order est. (p)                   1           1
Order bias  (p)                  2           2
BW est. (h)                 16.043      16.043
BW bias (b)                 27.520      27.520
rho (h/b)                    0.583       0.583

=============================================================================
        Method     Coef. Std. Err.         z     P>|z|      [ 95% C.I. ]       
=============================================================================
  Conventional     3.414     1.517     2.251     0.024     [0.441 , 6.387]     
        Robust         -         -     1.923     0.055    [-0.067 , 6.965]     
=============================================================================


==> inputs/Vol-1-R_meyersson_falsification_rdrobust_lpop1994.txt <==
> out = rdrobust(data$lpop1994, X)
> summary(out)
Call: rdrobust

Number of Obs.                 2629
BW type                       mserd
Kernel                   Triangular
VCE method                       NN

Number of Obs.                2314         315
Eff. Number of Obs.            400         233
Order est. (p)                   1           1
Order bias  (p)                  2           2
BW est. (h)                 13.319      13.319
BW bias (b)                 21.366      21.366
rho (h/b)                    0.623       0.623

=============================================================================
        Method     Coef. Std. Err.         z     P>|z|      [ 95% C.I. ]       
=============================================================================
  Conventional     0.012     0.278     0.045     0.964    [-0.532 , 0.557]     
        Robust         -         -     0.001     0.999    [-0.644 , 0.645]     
=============================================================================


==> inputs/Vol-1-R_meyersson_manualreg_onereg_uniform_adhoc_p1.txt <==
> T_X = X * T
> out = lm(Y[X >= -20 & X <= 20] ~ X[X >= -20 & X <= 20] + T[X >= 
+ -20 & X <= 20] + T_X[X >= -20 & X <= 20])
> summary(out)

Call:
lm(formula = Y[X >= -20 & X <= 20] ~ X[X >= -20 & X <= 20] + 
    T[X >= -20 & X <= 20] + T_X[X >= -20 & X <= 20])

Residuals:
    Min      1Q  Median      3Q     Max 
-17.373  -7.718  -0.755   6.384  33.697 

Coefficients:
                        Estimate Std. Error t value Pr(>|t|)    
(Intercept)             12.62254    0.77459  16.296  < 2e-16 ***
X[X >= -20 & X <= 20]   -0.24807    0.06723  -3.690 0.000238 ***
T[X >= -20 & X <= 20]    2.92708    1.23529   2.370 0.018024 *  
T_X[X >= -20 & X <= 20]  0.12612    0.12459   1.012 0.311667    
---
Signif. codes:  0 '***' 0.001 '**' 0.01 '*' 0.05 '.' 0.1 '' 1

Residual standard error: 9.316 on 884 degrees of freedom
Multiple R-squared:  0.01721,	Adjusted R-squared:  0.01387 
F-statistic: 5.159 on 3 and 884 DF,  p-value: 0.00154



==> inputs/Vol-1-R_meyersson_manualreg_tworegs_triangular_adhoc_p1.txt <==
> out = lm(Y[X < 0] ~ X[X < 0], weights = w[X < 0])
> left_intercept = out$coefficients[1]
> out = lm(Y[X >= 0] ~ X[X >= 0], weights = w[X >= 0])
> right_intercept = out$coefficients[1]
> difference = right_intercept - left_intercept
> print(paste("The RD estimator is", difference, sep = " "))
[1] "The RD estimator is 2.93731873078712"


==> inputs/Vol-1-R_meyersson_manualreg_tworegs_uniform_adhoc_p1.txt <==
> out = lm(Y[X < 0 & X >= -20] ~ X[X < 0 & X >= -20])
> left_intercept = out$coefficients[1]
> print(left_intercept)
(Intercept) 
   12.62254 
> out = lm(Y[X >= 0 & X <= 20] ~ X[X >= 0 & X <= 20])
> right_intercept = out$coefficients[1]
> print(right_intercept)
(Intercept) 
   15.54961 
> difference = right_intercept - left_intercept
> print(paste("The RD estimator is", difference, sep = " "))
[1] "The RD estimator is 2.92707507543107"


==> inputs/Vol-1-R_meyersson_manualreg_weights_triangular_adhoc_p1.txt <==
> w = NA
> w[X < 0 & X >= -20] = 1 - abs(X[X < 0 & X >= -20]/20)
> w[X >= 0 & X <= 20] = 1 - abs(X[X >= 0 & X <= 20]/20)


==> inputs/Vol-1-R_meyersson_rdbwselect_triangular_all_p1_regterm1.txt <==
> out = rdbwselect(Y, X, kernel = "triangular", p = 1, all = TRUE)
> summary(out)
Call: rdbwselect

Number of Obs.                 2629
BW type                         All
Kernel                   Triangular
VCE method                       NN

Number of Obs.                2314         315
Order est. (p)                   1           1
Order bias  (q)                  2           2

=======================================================
                  BW est. (h)    BW bias (b)
            Left of c Right of c  Left of c Right of c
=======================================================
     mserd    17.239     17.239     28.575     28.575
    msetwo    19.967     17.359     32.278     29.728
    msesum    17.772     17.772     30.153     30.153
  msecomb1    17.239     17.239     28.575     28.575
  msecomb2    17.772     17.359     30.153     29.728
     cerrd    11.629     11.629     28.575     28.575
    certwo    13.468     11.710     32.278     29.728
    cersum    11.988     11.988     30.153     30.153
  cercomb1    11.629     11.629     28.575     28.575
  cercomb2    11.988     11.710     30.153     29.728
=======================================================


==> inputs/Vol-1-R_meyersson_rdbwselect_triangular_mserd_p1_regterm1_all.txt <==
> out = rdbwselect(Y, X, kernel = "triangular", p = 1, bwselect = "mserd")
> summary(out)
Call: rdbwselect

Number of Obs.                 2629
BW type                       mserd
Kernel                   Triangular
VCE method                       NN

Number of Obs.                2314         315
Order est. (p)                   1           1
Order bias  (q)                  2           2

=======================================================
                  BW est. (h)    BW bias (b)
            Left of c Right of c  Left of c Right of c
=======================================================
     mserd    17.239     17.239     28.575     28.575
=======================================================


==> inputs/Vol-1-R_meyersson_rdbwselect_triangular_mserd_p1_regterm1_covariates_noi89.txt <==
> Z = cbind(data$vshr_islam1994, data$partycount, data$lpop1994, 
+ data$merkezi, data$merkezp, data$subbuyuk, data$buyuk)
> colnames(Z) = c("vshr_islam1994", "partycount", "lpop1994", "merkezi", 
+ "merkezp", "subbuyuk", "buyuk")
> out = rdbwselect(Y, X, covs = Z, kernel = "triangular", scaleregul = 1, 
+ p = 1, bwselect = "mserd")
> summary(out)
Call: rdbwselect

Number of Obs.                 2629
BW type                       mserd
Kernel                   Triangular
VCE method                       NN

Number of Obs.                2314         315
Order est. (p)                   1           1
Order bias  (q)                  2           2

=======================================================
                  BW est. (h)    BW bias (b)
            Left of c Right of c  Left of c Right of c
=======================================================
     mserd    14.409     14.409     23.731     23.731
=======================================================


==> inputs/Vol-1-R_meyersson_rdbwselect_triangular_msetwo_p1_regterm1_all.txt <==
> out = rdbwselect(Y, X, kernel = "triangular", p = 1, bwselect = "msetwo")
> summary(out)
Call: rdbwselect

Number of Obs.                 2629
BW type                      msetwo
Kernel                   Triangular
VCE method                       NN

Number of Obs.                2314         315
Order est. (p)                   1           1
Order bias  (q)                  2           2

=======================================================
                  BW est. (h)    BW bias (b)
            Left of c Right of c  Left of c Right of c
=======================================================
    msetwo    19.967     17.359     32.278     29.728
=======================================================


==> inputs/Vol-1-R_meyersson_rdplot_es.txt <==
> out = rdplot(Y, X, binselect = "es", x.lim = c(-100, 100), y.lim = c(0, 
+ 25), cex.axis = 1.5, cex.lab = 1.5)
> summary(out)
Call: rdplot

Number of Obs.                 2629
Kernel                      Uniform

Number of Obs.                2314            315
Eff. Number of Obs.           2314            315
Order poly. fit (p)              4              4
BW poly. fit (h)           100.000         99.051
Number of bins scale             1              1

Bins Selected                   11              7
Average Bin Length           9.091         14.150
Median Bin Length            9.091         14.150

IMSE-optimal bins               11              7
Mimicking Variance bins         40             75

Relative to IMSE-optimal:
Implied scale                1.000          1.000
WIMSE variance weight        0.500          0.500
WIMSE bias weight            0.500          0.500



==> inputs/Vol-1-R_meyersson_rdplot_es_20bins.txt <==
> out = rdplot(Y, X, nbins = c(20, 20), binselect = "es", y.lim = c(0, 
+ 25), cex.axis = 1.5, cex.lab = 1.5)
> summary(out)
Call: rdplot

Number of Obs.                 2629
Kernel                      Uniform

Number of Obs.                2314            315
Eff. Number of Obs.           2314            315
Order poly. fit (p)              4              4
BW poly. fit (h)           100.000         99.051
Number of bins scale             1              1

Bins Selected                   20             20
Average Bin Length           5.000          4.953
Median Bin Length            5.000          4.953

IMSE-optimal bins               11              7
Mimicking Variance bins         40             75

Relative to IMSE-optimal:
Implied scale                1.818          2.857
WIMSE variance weight        0.143          0.041
WIMSE bias weight            0.857          0.959



==> inputs/Vol-1-R_meyersson_rdplot_esmv.txt <==
> out = rdplot(Y, X, binselect = "esmv", cex.axis = 1.5, cex.lab = 1.5)
> summary(out)
Call: rdplot

Number of Obs.                 2629
Kernel                      Uniform

Number of Obs.                2314            315
Eff. Number of Obs.           2314            315
Order poly. fit (p)              4              4
BW poly. fit (h)           100.000         99.051
Number of bins scale             1              1

Bins Selected                   40             75
Average Bin Length           2.500          1.321
Median Bin Length            2.500          1.321

IMSE-optimal bins               11              7
Mimicking Variance bins         40             75

Relative to IMSE-optimal:
Implied scale                3.636         10.714
WIMSE variance weight        0.020          0.001
WIMSE bias weight            0.980          0.999



==> inputs/Vol-1-R_meyersson_rdplot_esmv_20bins.txt <==
> out = rdplot(Y, X, nbins = c(20, 20), binselect = "esmv", y.lim = c(0, 
+ 25), cex.axis = 1.5, cex.lab = 1.5)
> summary(out)
Call: rdplot

Number of Obs.                 2629
Kernel                      Uniform

Number of Obs.                2314            315
Eff. Number of Obs.           2314            315
Order poly. fit (p)              4              4
BW poly. fit (h)           100.000         99.051
Number of bins scale             1              1

Bins Selected                   20             20
Average Bin Length           5.000          4.953
Median Bin Length            5.000          4.953

IMSE-optimal bins               11              7
Mimicking Variance bins         40             75

Relative to IMSE-optimal:
Implied scale                1.818          2.857
WIMSE variance weight        0.143          0.041
WIMSE bias weight            0.857          0.959



==> inputs/Vol-1-R_meyersson_rdplot_maineffect.txt <==
> bandwidth = rdrobust(Y, X, kernel = "triangular", p = 1, bwselect = "mserd")$bws[1, 
+ 1]
> out = rdplot(Y[abs(X) <= bandwidth], X[abs(X) <= bandwidth], 
+ p = 1, kernel = "triangular", cex.axis = 1.5, cex.lab = 1.5)
> summary(out)
Call: rdplot

Number of Obs.                  795
Kernel                   Triangular

Number of Obs.                 529            266
Eff. Number of Obs.            528            265
Order poly. fit (p)              1              1
BW poly. fit (h)            17.225         17.048
Number of bins scale             1              1

Bins Selected                   19             17
Average Bin Length           0.907          1.003
Median Bin Length            0.907          1.003

IMSE-optimal bins                5              3
Mimicking Variance bins         19             17

Relative to IMSE-optimal:
Implied scale                3.800          5.667
WIMSE variance weight        0.018          0.005
WIMSE bias weight            0.982          0.995



==> inputs/Vol-1-R_meyersson_rdplot_qs.txt <==
> out = rdplot(Y, X, binselect = "qs", x.lim = c(-100, 100), y.lim = c(0, 
+ 25), cex.axis = 1.5, cex.lab = 1.5)
> summary(out)
Call: rdplot

Number of Obs.                 2629
Kernel                      Uniform

Number of Obs.                2314            315
Eff. Number of Obs.           2314            315
Order poly. fit (p)              4              4
BW poly. fit (h)           100.000         99.051
Number of bins scale             1              1

Bins Selected                   21             14
Average Bin Length           4.757          7.082
Median Bin Length            2.833          1.429

IMSE-optimal bins               21             14
Mimicking Variance bins         44             41

Relative to IMSE-optimal:
Implied scale                1.000          1.000
WIMSE variance weight        0.500          0.500
WIMSE bias weight            0.500          0.500



==> inputs/Vol-1-R_meyersson_rdplot_qs_20bins.txt <==
> out = rdplot(Y, X, nbins = c(20, 20), binselect = "qs", x.lim = c(-100, 
+ 100), y.lim = c(0, 25), cex.axis = 1.5, cex.lab = 1.5)
> summary(out)
Call: rdplot

Number of Obs.                 2629
Kernel                      Uniform

Number of Obs.                2314            315
Eff. Number of Obs.           2314            315
Order poly. fit (p)              4              4
BW poly. fit (h)           100.000         99.051
Number of bins scale             1              1

Bins Selected                   20             20
Average Bin Length           4.995          4.957
Median Bin Length            2.950          1.011

IMSE-optimal bins               21             14
Mimicking Variance bins         44             41

Relative to IMSE-optimal:
Implied scale                0.952          1.429
WIMSE variance weight        0.537          0.255
WIMSE bias weight            0.463          0.745



==> inputs/Vol-1-R_meyersson_rdplot_qsmv.txt <==
> out = rdplot(Y, X, binselect = "qsmv", x.lim = c(-100, 100), 
+ y.lim = c(0, 25), cex.axis = 1.5, cex.lab = 1.5)
> summary(out)
Call: rdplot

Number of Obs.                 2629
Kernel                      Uniform

Number of Obs.                2314            315
Eff. Number of Obs.           2314            315
Order poly. fit (p)              4              4
BW poly. fit (h)           100.000         99.051
Number of bins scale             1              1

Bins Selected                   44             41
Average Bin Length           2.270          2.418
Median Bin Length            1.376          0.506

IMSE-optimal bins               21             14
Mimicking Variance bins         44             41

Relative to IMSE-optimal:
Implied scale                2.095          2.929
WIMSE variance weight        0.098          0.038
WIMSE bias weight            0.902          0.962



==> inputs/Vol-1-R_meyersson_rdplot_raw.txt <==
> plot(X, Y, xlab = "Score", ylab = "Outcome", col = 1, pch = 20, 
+ cex.axis = 1.5, cex.lab = 1.5)
> abline(v = 0)


==> inputs/Vol-1-R_meyersson_rdrobust_triangular_adhoc_p1_rho1_regterm1.txt <==
> out = rdrobust(Y, X, kernel = "triangular", p = 1, h = 20)
> summary(out)
Call: rdrobust

Number of Obs.                 2629
BW type                      Manual
Kernel                   Triangular
VCE method                       NN

Number of Obs.                2314         315
Eff. Number of Obs.            608         280
Order est. (p)                   1           1
Order bias  (p)                  2           2
BW est. (h)                 20.000      20.000
BW bias (b)                 20.000      20.000
rho (h/b)                    1.000       1.000

=============================================================================
        Method     Coef. Std. Err.         z     P>|z|      [ 95% C.I. ]       
=============================================================================
  Conventional     2.937     1.343     2.187     0.029     [0.305 , 5.569]     
        Robust         -         -     1.379     0.168    [-1.117 , 6.414]     
=============================================================================


==> inputs/Vol-1-R_meyersson_rdrobust_triangular_adhoc_p2_rho1_regterm1.txt <==
> out = rdrobust(Y, X, kernel = "triangular", p = 2, h = 20)
> summary(out)
Call: rdrobust

Number of Obs.                 2629
BW type                      Manual
Kernel                   Triangular
VCE method                       NN

Number of Obs.                2314         315
Eff. Number of Obs.            608         280
Order est. (p)                   2           2
Order bias  (p)                  3           3
BW est. (h)                 20.000      20.000
BW bias (b)                 20.000      20.000
rho (h/b)                    1.000       1.000

=============================================================================
        Method     Coef. Std. Err.         z     P>|z|      [ 95% C.I. ]       
=============================================================================
  Conventional     2.649     1.921     1.379     0.168    [-1.117 , 6.414]     
        Robust         -         -     0.420     0.674    [-3.969 , 6.135]     
=============================================================================


==> inputs/Vol-1-R_meyersson_rdrobust_triangular_cerrd_p1_rhofree_regterm1.txt <==
> out = rdrobust(Y, X, kernel = "triangular", p = 1, bwselect = "cerrd")
> summary(out)
Call: rdrobust

Number of Obs.                 2629
BW type                       cerrd
Kernel                   Triangular
VCE method                       NN

Number of Obs.                2314         315
Eff. Number of Obs.            360         216
Order est. (p)                   1           1
Order bias  (p)                  2           2
BW est. (h)                 11.629      11.629
BW bias (b)                 28.575      28.575
rho (h/b)                    0.407       0.407

=============================================================================
        Method     Coef. Std. Err.         z     P>|z|      [ 95% C.I. ]       
=============================================================================
  Conventional     2.430     1.682     1.444     0.149    [-0.868 , 5.727]     
        Robust         -         -     1.324     0.186    [-1.158 , 5.979]     
=============================================================================


==> inputs/Vol-1-R_meyersson_rdrobust_triangular_mserd_p1_regterm1_clusters.txt <==
> out = rdrobust(Y, X, kernel = "triangular", scaleregul = 1, p = 1, 
+ bwselect = "mserd", cluster = data$prov_num)
> summary(out)
Call: rdrobust

Number of Obs.                 2629
BW type                       mserd
Kernel                   Triangular
VCE method                       NN

Number of Obs.                2314         315
Eff. Number of Obs.            584         277
Order est. (p)                   1           1
Order bias  (p)                  2           2
BW est. (h)                 19.035      19.035
BW bias (b)                 29.873      29.873
rho (h/b)                    0.637       0.637

=============================================================================
        Method     Coef. Std. Err.         z     P>|z|      [ 95% C.I. ]       
=============================================================================
  Conventional     2.969     1.604     1.851     0.064    [-0.175 , 6.113]     
        Robust         -         -     1.635     0.102    [-0.583 , 6.460]     
=============================================================================


==> inputs/Vol-1-R_meyersson_rdrobust_triangular_mserd_p1_regterm1_covariates_noi89.txt <==
> Z = cbind(data$vshr_islam1994, data$partycount, data$lpop1994, 
+ data$merkezi, data$merkezp, data$subbuyuk, data$buyuk)
> colnames(Z) = c("vshr_islam1994", "partycount", "lpop1994", "merkezi", 
+ "merkezp", "subbuyuk", "buyuk")
> out = rdrobust(Y, X, covs = Z, kernel = "triangular", scaleregul = 1, 
+ p = 1, bwselect = "mserd")
> summary(out)
Call: rdrobust

Number of Obs.                 2629
BW type                       mserd
Kernel                   Triangular
VCE method                       NN

Number of Obs.                2314         315
Eff. Number of Obs.            448         241
Order est. (p)                   1           1
Order bias  (p)                  2           2
BW est. (h)                 14.409      14.409
BW bias (b)                 23.731      23.731
rho (h/b)                    0.607       0.607

=============================================================================
        Method     Coef. Std. Err.         z     P>|z|      [ 95% C.I. ]       
=============================================================================
  Conventional     3.108     1.284     2.421     0.015     [0.592 , 5.624]     
        Robust         -         -     2.088     0.037     [0.194 , 6.132]     
=============================================================================


==> inputs/Vol-1-R_meyersson_rdrobust_triangular_mserd_p1_regterm1_covariates_noi89_clusters.txt <==
> Z = cbind(data$vshr_islam1994, data$partycount, data$lpop1994, 
+ data$merkezi, data$merkezp, data$subbuyuk, data$buyuk)
> colnames(Z) = c("vshr_islam1994", "partycount", "lpop1994", "merkezi", 
+ "merkezp", "subbuyuk", "buyuk")
> out = rdrobust(Y, X, covs = Z, kernel = "triangular", scaleregul = 1, 
+ p = 1, bwselect = "mserd", cluster = data$prov_num)
> summary(out)
Call: rdrobust

Number of Obs.                 2629
BW type                       mserd
Kernel                   Triangular
VCE method                       NN

Number of Obs.                2314         315
Eff. Number of Obs.            481         254
Order est. (p)                   1           1
Order bias  (p)                  2           2
BW est. (h)                 15.675      15.675
BW bias (b)                 24.663      24.663
rho (h/b)                    0.636       0.636

=============================================================================
        Method     Coef. Std. Err.         z     P>|z|      [ 95% C.I. ]       
=============================================================================
  Conventional     3.146     1.301     2.419     0.016     [0.597 , 5.696]     
        Robust         -         -     2.121     0.034     [0.243 , 6.154]     
=============================================================================


==> inputs/Vol-1-R_meyersson_rdrobust_triangular_mserd_p1_rhofree_regterm0.txt <==
> out = rdrobust(Y, X, kernel = "triangular", scaleregul = 0, p = 1, 
+ bwselect = "mserd")
> summary(out)
Call: rdrobust

Number of Obs.                 2629
BW type                       mserd
Kernel                   Triangular
VCE method                       NN

Number of Obs.                2314         315
Eff. Number of Obs.           1152         305
Order est. (p)                   1           1
Order bias  (p)                  2           2
BW est. (h)                 34.983      34.983
BW bias (b)                 46.233      46.233
rho (h/b)                    0.757       0.757

=============================================================================
        Method     Coef. Std. Err.         z     P>|z|      [ 95% C.I. ]       
=============================================================================
  Conventional     2.843     1.110     2.562     0.010     [0.668 , 5.018]     
        Robust         -         -     2.384     0.017     [0.596 , 6.104]     
=============================================================================


==> inputs/Vol-1-R_meyersson_rdrobust_triangular_mserd_p1_rhofree_regterm1.txt <==
> out = rdrobust(Y, X, kernel = "triangular", p = 1, bwselect = "mserd")
> summary(out)
Call: rdrobust

Number of Obs.                 2629
BW type                       mserd
Kernel                   Triangular
VCE method                       NN

Number of Obs.                2314         315
Eff. Number of Obs.            529         266
Order est. (p)                   1           1
Order bias  (p)                  2           2
BW est. (h)                 17.239      17.239
BW bias (b)                 28.575      28.575
rho (h/b)                    0.603       0.603

=============================================================================
        Method     Coef. Std. Err.         z     P>|z|      [ 95% C.I. ]       
=============================================================================
  Conventional     3.020     1.427     2.116     0.034     [0.223 , 5.817]     
        Robust         -         -     1.776     0.076    [-0.309 , 6.276]     
=============================================================================


==> inputs/Vol-1-R_meyersson_rdrobust_triangular_mserd_p1_rhofree_regterm1_all.txt <==
> out = rdrobust(Y, X, kernel = "triangular", p = 1, bwselect = "mserd", 
+ all = TRUE)
> summary(out)
Call: rdrobust

Number of Obs.                 2629
BW type                       mserd
Kernel                   Triangular
VCE method                       NN

Number of Obs.                2314         315
Eff. Number of Obs.            529         266
Order est. (p)                   1           1
Order bias  (p)                  2           2
BW est. (h)                 17.239      17.239
BW bias (b)                 28.575      28.575
rho (h/b)                    0.603       0.603

=============================================================================
        Method     Coef. Std. Err.         z     P>|z|      [ 95% C.I. ]       
=============================================================================
  Conventional     3.020     1.427     2.116     0.034     [0.223 , 5.817]     
Bias-Corrected     2.983     1.427     2.090     0.037     [0.186 , 5.780]     
        Robust     2.983     1.680     1.776     0.076    [-0.309 , 6.276]     
=============================================================================


==> inputs/Vol-1-R_meyersson_rdrobust_triangular_mserd_p1_rhofree_regterm1_namescoefsout_all.txt <==
> rdout = rdrobust(Y, X, kernel = "triangular", p = 1, bwselect = "mserd")
> print(names(rdout)[1:7])
[1] "Estimate" "bws"      "coef"     "se"       "z"        "pv"       "ci"      
> print(names(rdout)[8:15])
[1] "beta_p_l" "beta_p_r" "V_cl_l"   "V_cl_r"   "V_rb_l"   "V_rb_r"   "N"        "Nh"      
> print(names(rdout)[16:23])
[1] "Nb"     "tau_cl" "tau_bc" "c"      "p"      "q"      "bias"   "kernel"
> print(names(rdout)[24:27])
[1] "all"      "vce"      "bwselect" "level"   
> print(rdout$beta_p_r)
           [,1]
[1,] 15.6649438
[2,] -0.1460846
> print(rdout$beta_p_l)
           [,1]
[1,] 12.6454218
[2,] -0.2477231


==> inputs/Vol-1-R_meyersson_rdrobust_uniform_adhoc_p1_rho1_regterm1.txt <==
> out = rdrobust(Y, X, kernel = "uniform", p = 1, h = 20)
> summary(out)
Call: rdrobust

Number of Obs.                 2629
BW type                      Manual
Kernel                      Uniform
VCE method                       NN

Number of Obs.                2314         315
Eff. Number of Obs.            608         280
Order est. (p)                   1           1
Order bias  (p)                  2           2
BW est. (h)                 20.000      20.000
BW bias (b)                 20.000      20.000
rho (h/b)                    1.000       1.000

=============================================================================
        Method     Coef. Std. Err.         z     P>|z|      [ 95% C.I. ]       
=============================================================================
  Conventional     2.927     1.235     2.371     0.018     [0.507 , 5.347]     
        Robust         -         -     1.636     0.102    [-0.582 , 6.471]     
=============================================================================


==> inputs/Vol-1-STATA_meyersson_falsification_binomial_byhand_adhoc-COMMAND-ONLY.txt <==
. bitesti 100 53 1/2


==> inputs/Vol-1-STATA_meyersson_falsification_rddensity-COMMAND-ONLY.txt <==
. rddensity X


==> inputs/Vol-1-STATA_meyersson_falsification_rdplot_rdrobust_lpop1994-COMMAND-ONLY.txt <==
. rdrobust lpop1994 X
. local bandwidth = e(h_l)
. rdplot lpop1994 X if abs(X) <= `bandwidth', h(`bandwidth') p(1) kernel(triangular)


==> inputs/Vol-1-STATA_meyersson_falsification_rdrobust_alternative-cutoff_c1-COMMAND-ONLY.txt <==
. rdrobust Y X if X >= 0, c(1)


==> inputs/Vol-1-STATA_meyersson_falsification_rdrobust_donuthole-COMMAND-ONLY.txt <==
. rdrobust Y X if abs(X) >= 0.3


==> inputs/Vol-1-STATA_meyersson_falsification_rdrobust_lpop1994-COMMAND-ONLY.txt <==
. rdrobust lpop1994 X


==> inputs/Vol-1-STATA_meyersson_manualreg_onereg_uniform_adhoc_p1-COMMAND-ONLY.txt <==
. gen T_X = X * T
. reg Y X T T_X if X >= -20 & X <= 20


==> inputs/Vol-1-STATA_meyersson_manualreg_tworegs_triangular_adhoc_p1-COMMAND-ONLY.txt <==
. reg Y X [aw = weights] if X < 0 & X >= -20
. matrix coef_left = e(b)
. local intercept_left = coef_left[1, 2]
. reg Y X [aw = weights] if X >= 0 & X <= 20
. matrix coef_right = e(b)
. local intercept_right = coef_right[1, 2]
. local difference = `intercept_right' - `intercept_left'
The RD estimator is `difference'
The RD estimator is 2.937318684658599


==> inputs/Vol-1-STATA_meyersson_manualreg_tworegs_uniform_adhoc_p1-COMMAND-ONLY.txt <==
. reg Y X if X < 0 & X >= -20
. matrix coef_left = e(b)
. local intercept_left = coef_left[1, 2]
. reg Y X if X >= 0 & X <= 20
. matrix coef_right = e(b)
. local intercept_right = coef_right[1, 2]
. local difference = `intercept_right' - `intercept_left'
The RD estimator is `difference'
The RD estimator is 2.92707507543108


==> inputs/Vol-1-STATA_meyersson_manualreg_weights_triangular_adhoc_p1-COMMAND-ONLY.txt <==
. gen weights = .
. replace weights = (1 - abs(X / 20)) if X < 0 & X >= -20
. replace weights = (1 - abs(X / 20)) if X >= 0 & X <= 20


==> inputs/Vol-1-STATA_meyersson_rdbwselect_triangular_all_p1_regterm1-COMMAND-ONLY.txt <==
. rdbwselect Y X, kernel(triangular) p(1) all


==> inputs/Vol-1-STATA_meyersson_rdbwselect_triangular_mserd_p1_regterm1_all-COMMAND-ONLY.txt <==
. rdbwselect Y X, kernel(triangular) p(1) bwselect(mserd)


==> inputs/Vol-1-STATA_meyersson_rdbwselect_triangular_mserd_p1_regterm1_covariates_noi89-COMMAND-ONLY.txt <==
. global covariates "vshr_islam1994 partycount lpop1994 merkezi merkezp subbuyuk buyuk"
. rdbwselect Y X, covs($covariates) p(1) kernel(triangular) bwselect(mserd) scaleregul(1)


==> inputs/Vol-1-STATA_meyersson_rdbwselect_triangular_msetwo_p1_regterm1_all-COMMAND-ONLY.txt <==
. rdbwselect Y X, kernel(triangular) p(1) bwselect(msetwo)


==> inputs/Vol-1-STATA_meyersson_rdplot_es-COMMAND-ONLY.txt <==
. rdplot Y X, binselect(es) ///
> graph_options(graphregion(color(white)) ///
> xtitle(Score) ytitle(Outcome))


==> inputs/Vol-1-STATA_meyersson_rdplot_es_20bins-COMMAND-ONLY.txt <==
. rdplot Y X, nbins(20 20) binselect(es) ///
> graph_options(graphregion(color(white)) ///
> xtitle(Score) ytitle(Outcome))


==> inputs/Vol-1-STATA_meyersson_rdplot_esmv-COMMAND-ONLY.txt <==
. rdplot Y X, binselect(esmv) ///
> graph_options(graphregion(color(white)) ///
> xtitle(Score) ytitle(Outcome))


==> inputs/Vol-1-STATA_meyersson_rdplot_esmv_20bins-COMMAND-ONLY.txt <==
. rdplot Y X, nbins(20 20) binselect(esmv) ///
> graph_options(graphregion(color(white)) ///
> xtitle(Score) ytitle(Outcome))


==> inputs/Vol-1-STATA_meyersson_rdplot_maineffect-COMMAND-ONLY.txt <==
. rdrobust Y X, p(1) kernel(triangular) bwselect(mserd)
. local bandwidth = e(h_l)
. rdplot Y X if abs(X) <= `bandwidth', p(1) h(`bandwidth') kernel(triangular)


==> inputs/Vol-1-STATA_meyersson_rdplot_qs-COMMAND-ONLY.txt <==
. rdplot Y X, binselect(qs) ///
> graph_options(graphregion(color(white)) ///
> xtitle(Score) ytitle(Outcome))


==> inputs/Vol-1-STATA_meyersson_rdplot_qs_20bins-COMMAND-ONLY.txt <==
. rdplot Y X, nbins(20 20) binselect(qs) ///
> graph_options(graphregion(color(white)) ///
> xtitle(Score) ytitle(Outcome))


==> inputs/Vol-1-STATA_meyersson_rdplot_qsmv-COMMAND-ONLY.txt <==
. rdplot Y X, binselect(qsmv) ///
> graph_options(graphregion(color(white)) ///
> xtitle(Score) ytitle(Outcome))


==> inputs/Vol-1-STATA_meyersson_rdplot_raw-COMMAND-ONLY.txt <==
. twoway (scatter Y X, ///
> mcolor(black) xline(0, lcolor(black))), ///
> graphregion(color(white)) ytitle(Outcome) ///
> xtitle(Score)


==> inputs/Vol-1-STATA_meyersson_rdrobust_triangular_adhoc_p1_rho1_regterm1-COMMAND-ONLY.txt <==
. rdrobust Y X, kernel(triangular) p(1) h(20)


==> inputs/Vol-1-STATA_meyersson_rdrobust_triangular_adhoc_p2_rho1_regterm1-COMMAND-ONLY.txt <==
. rdrobust Y X, kernel(triangular) p(2) h(20)


==> inputs/Vol-1-STATA_meyersson_rdrobust_triangular_cerrd_p1_rhofree_regterm1-COMMAND-ONLY.txt <==
. rdrobust Y X, kernel(triangular) p(1) bwselect(cerrd)


==> inputs/Vol-1-STATA_meyersson_rdrobust_triangular_mserd_p1_regterm1_clusters-COMMAND-ONLY.txt <==
. rdrobust Y X, p(1) kernel(triangular) bwselect(mserd) ///
> scaleregul(1) vce(nncluster prov_num)


==> inputs/Vol-1-STATA_meyersson_rdrobust_triangular_mserd_p1_regterm1_covariates_noi89-COMMAND-ONLY.txt <==
. global covariates "vshr_islam1994 partycount lpop1994 merkezi merkezp subbuyuk buyuk"
. rdrobust Y X, covs($covariates) p(1) kernel(triangular) bwselect(mserd) scaleregul(1)


==> inputs/Vol-1-STATA_meyersson_rdrobust_triangular_mserd_p1_regterm1_covariates_noi89_clusters-COMMAND-ONLY.txt <==
. global covariates "vshr_islam1994 partycount lpop1994 merkezi merkezp subbuyuk buyuk"
. rdrobust Y X, covs($covariates) p(1) kernel(triangular) bwselect(mserd) ///
> scaleregul(1) vce(nncluster prov_num)


==> inputs/Vol-1-STATA_meyersson_rdrobust_triangular_mserd_p1_rhofree_regterm0-COMMAND-ONLY.txt <==
. rdrobust Y X, kernel(triangular) p(1) bwselect(mserd) scaleregul(0)


==> inputs/Vol-1-STATA_meyersson_rdrobust_triangular_mserd_p1_rhofree_regterm1-COMMAND-ONLY.txt <==
. rdrobust Y X, kernel(triangular) p(1) bwselect(mserd)


==> inputs/Vol-1-STATA_meyersson_rdrobust_triangular_mserd_p1_rhofree_regterm1_all-COMMAND-ONLY.txt <==
. rdrobust Y X, kernel(triangular) p(1) bwselect(mserd) all


==> inputs/Vol-1-STATA_meyersson_rdrobust_triangular_mserd_p1_rhofree_regterm1_namescoefsout_all-COMMAND-ONLY.txt <==
. rdrobust Y X
. ereturn list


==> inputs/Vol-1-STATA_meyersson_rdrobust_uniform_adhoc_p1_rho1_regterm1-COMMAND-ONLY.txt <==
. rdrobust Y X, kernel(uniform) p(1) h(20)

